A two-parameter, minimal-data model to predict dengue cases: the 2022-2023 outbreak in Florida, USA

Reliable and timely dengue predictions can provide an actionable lead time for targeted vector control and clinical preparedness, reducing preventable disease and health-system costs in at-risk communities. However, many forecasting approaches depend on site-specific covariates and entomological surveillance, which limits portability to data-sparse settings. In this work, we mathematically prove that a parabolic ICC structure, previously established for the basic SIR model, also holds in a substantially more complex model: a two-population (human-mosquito) four-serotype dengue transmission model with primary and secondary infections and mild/severe disease classes. To predict the number of new cases, we propose a data-parsimonious (DP) framework built on the incidence-cumulative cases (ICC) curve that requires only the human incidence time series of the target season and estimates only two parameters, thereby reducing estimation noise and computational burden. We further develop a Bayesian extension that accounts for case-reporting and fitting uncertainty, producing calibrated predictive intervals. The Bayesian model yields improved predictive performance compared to the parabolic ICC model. We evaluate the framework for dengue outbreaks in Florida in 2022-2023, where standardized clinical tests and reporting support accurate case determination.

==> changelog.txt <==
Change Log
-----------

 - Copyright year updated.
 - Support email id changed to support@elsevier.com.

------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2026 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



